Artificial Intelligence for Smart Transportation

There are more than 7,000 public transit agencies in the U.S. (and many more private agencies), and together, they are responsible for serving 60 billion passenger miles each year. A well-functioning transit system fosters the growth and expansion of businesses, distributes social and economic benefits, and links the capabilities of community members, thereby enhancing what they can accomplish as a society. Since affordable public transit services are the backbones of many communities, this work investigates ways in which Artificial Intelligence (AI) can improve efficiency and increase utilization from the perspective of transit agencies. This book chapter discusses the primary requirements, objectives, and challenges related to the design of AI-driven smart transportation systems. We focus on three major topics. First, we discuss data sources and data. Second, we provide an overview of how AI can aid decision-making with a focus on transportation. Lastly, we discuss computational problems in the transportation domain and AI approaches to these problems.

==> energy_assignment/data/greedy_diff_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,100.023686339003,128.65738268232155,130.7287088262453,144.30542787202396,155.0633814924437,137.42925495341748,169.8360412652024,163.70914274199208
1,100.03791404611007,107.85905768925625,117.4776294892282,120.287119494929,164.70891408479991,137.49129159576748,153.28513910481902,154.90956281538018
2,100.06951760902648,121.1248897604503,120.98104876063255,136.3904806964191,176.49330494070136,165.13489509331654,147.2500263715839,157.65492974157752
3,109.64220050544466,105.3844581330137,149.99101816272199,149.1104577890075,155.17084436692446,143.86944828913548,168.54694658510368,161.8647618546571
4,100.0723586927865,102.27311383147227,135.93487673367494,166.6243043467415,154.54328707648742,156.59823110172258,161.9649591803133,161.92636442520453
5,105.42220925013699,187.80620238370247,111.56836439882407,169.8043944312897,156.18158208555522,133.51732474110955,137.9195061001672,143.14206907968514
6,112.8846157007877,100.21286787915703,123.77403561094248,149.13585858784916,143.8180973303239,127.06937710734066,148.4072550162666,168.942628777691
7,100.0,101.74237029936482,161.42452904681895,134.23103399914135,150.02852027561445,176.56797079478602,172.50644296673204,144.6718254174721
8,100.02545103121962,113.78489205464817,133.11205088199517,139.55120830610304,169.19976016222503,150.89863603029218,198.4547801867893,143.70282599032322
9,100.0865649813347,100.06587317476412,166.0652284799887,158.2518284685888,137.5005207335843,155.23434338118946,183.1595868131409,157.84700848905774
10,101.32575597426019,106.06661893944089,138.91925076487144,122.55430165001796,163.1996215130029,155.25544200258787,173.43570358023828,149.70333438111155
11,105.16780597981817,110.07709817582513,137.71160382449824,145.58824723494757,148.61533423036332,149.72943052456122,195.17950217103245,151.34406274028387
12,100.01851033077865,102.82527445688396,136.64551700232622,148.23691128375265,147.18263734258747,142.90923703872707,171.5013163374936,147.356531226284
13,100.0,137.5539002891592,211.4964212229437,156.38162657627777,170.0148736820294,160.89215883435247,137.07386614173544,151.1789446096642
14,105.28417846823726,100.0,142.15184620631004,139.48455563596892,129.41955673948706,175.69439135297307,168.81103125184273,142.4457721295535
15,110.94405331923325,116.20438495086842,103.43193168594779,139.872089840072,133.1291480537282,178.57036735286502,167.0315992637414,168.44698713179696
16,104.46405405405403,104.0719068589009,155.48832076728013,117.90250999554917,172.10990209630887,151.4880842596236,165.47579505043356,146.06234046294702
17,100.00456239069271,105.61356847731649,106.53784760616433,164.6885067002273,130.23081173333875,160.73665995649458,139.5586434125551,136.37179404025818
18,108.61360297763805,102.28156910700328,108.47075126928455,150.98228325000554,141.8977373805579,162.23560718285245,152.87532557113173,146.3598630889075
19,100.18813111557762,100.59857446913824,108.34774894826063,124.71319956179006,137.82900285473647,159.60155103868516,143.40934343817284,155.4832630565598
20,100.1231185895326,116.39919156135112,116.47407667936147,142.81954151966534,136.45834777839428,149.68535779071118,156.4924536421932,144.67664998008203
21,106.55903789848492,115.71954850848523,118.09865671692337,131.19286938413774,190.18343232600404,176.19224054811505,174.65442686549744,151.90671185696675
22,100.11906902000229,145.46845008096142,108.26323827155711,139.1435341517584,153.92311081750486,132.13422424484756,145.21645089193075,160.63297512382326
23,102.03708769195913,100.16394624706821,116.71616221552149,175.01429502428613,201.08057248974967,146.0274230711336,192.3896337066201,141.04384146882882
24,100.0,106.48103205368312,138.39693009349742,136.64089154398576,144.18179577688224,146.77705919502895,180.71971013623087,143.08622786395267
25,100.49772507392052,103.84886125617372,129.70180391370764,135.05979740188303,120.3195948428808,161.07333290275795,152.85381710357944,149.95920316410394
26,109.6050200184786,101.95763914657213,146.26393159472727,141.05211818158142,167.42623194250464,158.52478504244166,169.16012201255234,155.65727955575701
27,102.82417966401032,130.01393708177474,130.41233401358963,135.65383931591455,177.15200282434458,147.37167014581337,163.3634254864072,132.86046567832153
28,100.70024596383297,104.82986987012819,111.71709448455213,148.8933242662921,176.00134151152997,164.95040862237087,146.1458701380277,137.3090338917462
29,105.01910408432148,117.58245547635569,112.39754353818807,160.4054638038291,166.23903367939863,147.6234163819349,148.74332862171386,141.51809614380718
30,112.12568908290153,107.54428536593376,118.47486702889768,152.5897294326449,144.0479029884746,132.53001398811838,156.7192966067478,166.53238032573648
31,119.93720632513964,106.39457216345129,127.93377118852484,120.45414722976652,131.75880299224886,139.21217981005864,137.80275761162227,145.88495725162292
32,106.79582102862989,164.4796777296777,115.14114627887083,139.41385812708506,123.93249615352428,148.85059326829608,191.83118268961442,139.5180002807638
33,101.84142174888517,105.54960251821517,213.11068354910932,187.98265924677042,143.72529796671284,148.7225658268956,148.90489610422,148.12938661868856
34,106.39230960118464,100.38586244666003,152.98169046823867,185.14802007920184,152.23962093134728,143.27017476153972,157.43703080192844,143.3822642412416


==> energy_assignment/data/sim_anneal_diff_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,100.023686339003,128.65738268232155,130.10936047925796,144.30542787202396,154.35597285837446,137.42925495341748,169.8360412652024,163.6801678810077
1,100.03791404611007,106.08986089202614,115.08786671446684,119.83839822622814,164.70891408479991,137.49129159576748,153.28513910481902,152.919602387164
2,100.0045024358178,119.65864243734617,120.64499801845224,136.3904806964191,176.49330494070136,165.13489509331654,147.2500263715839,157.54299606193868
3,109.64220050544466,105.3844581330137,149.99101816272199,123.27060791238078,154.9635050044435,143.86944828913548,168.54694658510368,161.8647618546571
4,100.0723586927865,101.58768305109712,133.80724865401714,166.6243043467415,154.54328707648742,156.59823110172258,161.9649591803133,161.92636442520453
5,100.0,186.21940034627957,111.56836439882407,169.8043944312897,156.18158208555522,133.51732474110955,137.9195061001672,143.14206907968514
6,112.8846157007877,100.21286787915703,123.77005911487458,149.13585858784916,143.8180973303239,127.06937710734066,148.4072550162666,168.942628777691
7,100.0,101.74237029936482,161.42452904681895,134.23103399914135,150.02852027561445,176.56797079478602,172.50644296673204,144.6718254174721
8,100.02545103121962,111.93965658078108,133.11205088199517,139.55120830610304,169.19976016222503,150.89863603029218,198.35337722101576,143.70282599032322
9,100.00000000000001,100.06587317476412,166.0652284799887,158.2518284685888,137.5005207335843,155.15218880801143,181.3071045132528,153.05466068644213
10,101.32575597426019,106.06661893944089,138.91925076487144,122.55430165001796,163.1996215130029,155.25544200258787,173.43570358023828,149.70333438111155
11,104.97619479786655,109.88171020857055,137.71160382449824,145.58824723494757,148.61533423036332,149.72943052456122,193.33202901056504,151.34406274028387
12,100.01851033077865,102.61413007048932,136.64551700232622,148.23691128375265,147.18263734258747,142.90923703872707,171.5013163374936,147.356531226284
13,100.0,137.23338092260823,188.0573182173787,156.38162657627777,170.0148736820294,160.89215883435247,137.07386614173544,151.1789446096642
14,105.26917179140872,100.0,142.15184620631004,139.48455563596892,129.41955673948706,175.69439135297307,168.81103125184273,142.4457721295535
15,109.9773647843698,116.20438495086842,100.76216806647247,139.872089840072,133.1291480537282,178.5685283093317,167.0315992637414,168.44698713179696
16,104.46405405405403,104.0719068589009,155.48832076728013,117.90250999554917,172.10990209630887,151.4880842596236,165.47579505043356,146.06234046294702
17,100.0,105.61356847731649,106.53784760616433,164.6885067002273,130.23081173333875,160.73665995649458,139.18498728903526,136.37179404025818
18,108.61360297763805,102.28156910700328,108.47075126928455,150.98228325000554,141.8977373805579,162.23560718285245,152.87090951666957,146.3598630889075
19,100.18813111557762,100.59857446913824,108.34774894826063,124.71319956179006,137.1412748480731,159.60155103868516,143.40934343817284,155.4832630565598
20,100.1231185895326,116.39919156135112,116.47407667936147,142.81954151966534,136.45834777839428,149.68535779071118,156.43698829493232,144.67664998008203
21,101.39530512121898,112.76318766104662,115.2061870944582,131.19286938413774,190.18343232600404,176.19224054811505,174.65442686549744,151.90671185696675
22,100.05262035541668,145.4466101664623,106.08070498090542,139.11324361471947,153.92311081750486,132.13422424484756,145.21645089193075,145.7101265244484
23,102.03432469620863,100.15059668638567,113.9545323504828,175.01429502428613,201.08057248974967,146.0274230711336,192.3896337066201,141.01134181183662
24,100.0,100.22399973994754,138.2797284647829,136.6386774446834,144.18179577688224,146.77705919502895,180.71971013623087,143.08622786395267
25,100.49772507392052,103.84886125617372,128.2041787543177,135.05979740188303,120.3195948428808,161.07333290275795,152.85381710357944,149.95920316410394
26,109.6050200184786,101.87531430313352,146.26393159472727,141.05211818158142,166.71022132833076,158.52478504244166,169.16012201255234,153.97160382432534
27,102.28527972956134,130.01393708177474,130.41233401358963,135.65383931591455,177.15200282434458,147.37167014581337,163.3634254864072,132.86046567832153
28,100.70024596383297,104.76077265014612,111.71709448455213,148.8933242662921,175.81552984404718,164.95040862237087,146.1458701380277,137.30871812965745
29,104.76672522324695,117.58245547635569,111.50594962594127,160.4054638038291,165.68506292244055,147.6234163819349,148.74332862171386,141.51809614380718
30,112.12568908290153,107.53873069928012,118.47486702889768,152.5897294326449,144.0479029884746,132.53001398811838,156.38288086329183,166.53238032573648
31,106.38235483432625,106.39457216345129,118.02236093579441,120.45414722976652,131.73540224335372,139.21217981005864,137.80275761162227,145.88495725162292
32,106.79582102862989,164.4181697931698,115.13657407497867,139.41385812708506,123.93249615352428,148.822933293007,191.83118268961442,139.5180002807638
33,101.84142174888517,105.54960251821517,213.09398596623936,187.3480262269607,143.0329405182691,148.7225658268956,148.90489610422,148.070416105125
34,106.39230960118464,100.38586244666003,134.37821535679709,185.14802007920184,152.23962093134728,143.27017476153972,157.43703080192844,143.3822642412416


==> energy_prediction/data/BYD2017_Longer_Interval_Loss_PreCovid_extra.csv <==
,Time,FF,DT,LR
0,10.0,25.09,25.45,29.74
1,20.0,16.56,16.31,19.18
2,30.0,13.11,13.03,15.0
3,40.0,11.39,11.42,13.32
4,50.0,10.29,10.45,11.72
5,60.0,9.77,9.63,11.34
6,120.0,6.75,7.04,8.01
7,180.0,5.97,6.16,7.12
8,240.0,4.85,4.94,5.79
9,300.0,4.72,4.79,5.53
10,360.0,4.36,4.5,5.07


==> energy_prediction/data/BYD2017_Shorter_Interval_Loss_PreCovid.csv <==
,Models,MSE,MAE
0,ANN,0.00872651799262948,0.04446716055678698
1,DT,0.00898804333657333,0.043333834053815336
2,LR,0.012077281431607655,0.05202191398447133


==> energy_prediction/data/Gillig2014_Longer_Interval_Loss_PreCovid.csv <==
,Time,FF,DT,LR
0,10.0,13.79,15.29,16.7
1,20.0,9.98,11.03,12.21
2,30.0,8.41,9.4,10.12
3,40.0,7.3,8.09,8.8
4,50.0,6.74,7.26,7.85
5,60.0,5.97,6.54,7.05
6,120.0,4.4,4.56,4.99
7,180.0,3.59,3.88,4.15
8,240.0,3.16,3.32,3.66
9,300.0,2.85,3.08,3.32
10,360.0,2.72,2.75,3.07


==> energy_prediction/data/Gillig2014_Shorter_Interval_Loss_PreCovid.csv <==
,Models,MSE,MAE
0,ANN,0.0004485064004222288,0.009534688875500475
1,DT,0.0005075930885643417,0.009615749997504199
2,LR,0.0005719515857498853,0.012267119466758476


==> energy_prediction/data/ML_Final_Comparison_Results_All.csv <==
NoiseDistance,ErrorRate,Accuracy
1.11,1.5863703035089698,98.41362969649103
5.55,4.039582486105463,95.96041751389454
8.88,6.73590921879396,93.26409078120604
11.1,9.197308339341506,90.8026916606585
13.32,12.238195093605517,87.76180490639449
13.875,12.848651120256058,87.15134887974395
16.65,16.817718667882232,83.18228133211777
27.75,31.889992262058293,68.11000773794171
38.85,43.135115475541006,56.864884524458994
55.5,56.826980642586314,43.173019357413686
72.14999999999999,65.43433407722429,34.56566592277571
83.25,69.87786586672381,30.12213413327619
94.35,73.36877718704689,26.631222812953112
105.45,77.22166862940483,22.77833137059517
138.75,82.51229242044717,17.487707579552833


==> energy_prediction/data/Noise_Results_Heuristic_All.csv <==
,Noise,NoiseDistance,ErrorRate,Accuracy
0,1e-05,1.11,1.6553198095058574,98.345
1,5e-05,5.55,5.067831659949105,94.932
2,8e-05,8.88,10.430884888536534,89.569
3,0.0001,11.1,15.595876322952993,84.404
4,0.00012,13.32,21.30723556186347,78.693
5,0.000125,13.875,22.76837442411004,77.232
6,0.00015,16.65,29.938516296784996,70.061
7,0.00025,27.75,51.78130873245996,48.219
8,0.00035,38.85,64.36329162346914,35.637
9,0.0005,55.5,75.09521935101151,24.905
10,0.00065,72.14999999999999,81.24386687586279,18.756
11,0.00075,83.25,83.88700082606599,16.113
12,0.00085,94.35,85.99707273261518,14.003
13,0.00095,105.45,87.71226846590122,12.288
14,0.00125,138.75,90.99754397831161,9.002

